Fully integrated continuous-variable quantum key distribution with composable security over 100 km

Quantum key distribution (QKD) guarantees information-theoretic security by the laws of physics, but deployment at scale requires compact, manufacturable photonic terminals. Continuous-variable QKD (CV-QKD) is well suited for this transition through telecom-compatible, room-temperature coherent detection. However, unifying full on-chip core terminal integration, room-temperature operation, high loss tolerance, and composable end-to-end security in long-distance QKD remains a key bottleneck. Here we report a fully integrated CV-QKD platform in which two hybrid III--V/Si$_3$N$_4$ integrated lasers, a silicon transmitter, and a silicon coherent receiver implement the core terminal functions, operating with a local local oscillator (LLO) over fibre links of 25--150 km. A Bayesian machine-learning algorithm maintains robust phase lock throughout the long records required for composable security, consistently outperforming the conventional unscented Kalman filter, while rate-matched multidimensional reconciliation approaches the Shannon limit. The system certifies a composable finite-size secret-key rate of 29.3 kbps at 100 km from a 140-billion-symbol block, with 12.9 kbps at 125 km under finite-size analysis and 9.17 kbps at 150 km under asymptotic analysis. By establishing the longest finite-size and asymptotic reaches and the highest secret-key rate per symbol reported for integrated CV-QKD, this work advances the development of practical chip-based quantum networks.

==> figures/submission_pdf/manifest.tsv <==
output_pdf	source_file	content_type	conversion
Fig1a.pdf	../Fig1a.png	raster	lossless FlateDecode with original 3540x1134 pixels
fig1b_sil_package_panel.pdf	../fig1b_sil_package_panel.png	raster	lossless FlateDecode with original 988x690 pixels
fig1c_tx_package_panel.pdf	../fig1c_tx_package_panel.png	raster	lossless FlateDecode with original 898x687 pixels
fig1d_rx_package_panel.pdf	../fig1d_rx_package_panel.png	raster	lossless FlateDecode with original 962x690 pixels
fig1e_sil_spectrum_panel.pdf	../fig1e_sil_spectrum_panel.png	raster	lossless FlateDecode with original 1440x1020 pixels
fig1f_sil_frequency_noise_panel.pdf	../fig1f_sil_frequency_noise_panel.png	raster	lossless FlateDecode with original 1440x1020 pixels
fig1g_sil_integral_phase_panel.pdf	../fig1g_sil_integral_phase_panel.png	raster	lossless FlateDecode with original 1440x1020 pixels
fig1h_modulator_eo_panel.pdf	../fig1h_modulator_eo_panel.png	raster	lossless FlateDecode with original 1440x1020 pixels
fig1i_photodiode_oe_panel.pdf	../fig1i_photodiode_oe_panel.png	raster	lossless FlateDecode with original 1440x1020 pixels
fig1j_mzi_transmission_panel.pdf	../fig1j_mzi_transmission_panel.pdf	vector	copied without modification
Fig2.pdf	../Fig2.png	raster	lossless FlateDecode with original 3945x2822 pixels
Fig3.pdf	../Fig3.png	raster	lossless FlateDecode with original 2588x1136 pixels
Fig4.pdf	../Fig4.png	raster	lossless FlateDecode with original 3671x3384 pixels
Fig5.pdf	../Fig5.png	raster	lossless FlateDecode with original 2442x2241 pixels
fig_app_shotnoise_allan_panel.pdf	../fig_app_shotnoise_allan_panel.png	raster	lossless FlateDecode with original 1440x1020 pixels
fig8a.pdf	../fig8a.pdf	vector	copied without modification
fig8b.pdf	../fig8b.pdf	vector	copied without modification
fig9.pdf	../fig9.png	raster	lossless FlateDecode with original 4484x2315 pixels

